An Empirical Study of Intel Xeon Phi

With at least 50 cores, Intel Xeon Phi is a true many-core architecture. Featuring fairly powerful cores, two cache levels, and very fast interconnections, the Xeon Phi can get a theoretical peak of 1000 GFLOPs and over 240 GB/s. These numbers, as well as its flexibility - it can be used both as a coprocessor or as a stand-alone processor - are very tempting for parallel applications looking for new performance records. In this paper, we present an empirical study of Xeon Phi, stressing its performance limits and relevant performance factors, ultimately aiming to present a simplified view of the machine for regular programmers in search for performance. To do so, we have micro-benchmarked the main hardware components of the processor - the cores, the memory hierarchies, the ring interconnect, and the PCIe connection. We show that, in ideal microbenchmarking conditions, the performance that can be achieved is very close to the theoretical peak, as given in the official programmer's guide. We have also identified and quantified several causes for significant performance penalties. Our findings have been captured in four optimization guidelines, and used to build a simplified programmer's view of Xeon Phi, eventually enable the design and prototyping of applications on a functionality-based model of the architecture.

==> data/arithmetic_throughput_1.dat <==

#	56	112	224
#MAD	487.072	966.429	971.59
#MUL	243.948	402.105	486.123
#	56	112	224
#MAD1	244.369	487.653	968.738
#MUL1	122.256	244.005	485.773

#	60	120	240
#mul1	113.85	219.22	446.78
#mul2	221.78	410.77	475.57
#mad1	230.30	450.42	948.76
#mad2	442.33	817.56	950.92

#	60	120	240
mul1	116.37	228.72	470.60
mul2	225.09	424.80	500.74
mad1	233.82	464.92	999.00
mad2	449.80	847.53	1000.70








==> data/arithmetic_throughput_exp.dat <==

#	56	112	224
#MAD	487.072	966.429	971.59
#MUL	243.948	402.105	486.123
#	56	112	224
#exp(sp)	69.8876	139.544	243.463
#exp(dp)	10.847	16.8725	22.2186

# mic on the nudt cluster
#	svml	svml2	clib	clib2
#SP	0.41	0.11	0.42	0.11
#DP	1.91	1.88	1.94	1.9

# mic on das4
#	svml	svml2	clib	clib2
SP	0.37	0.11	0.38	0.11
DP	1.35	2.00	1.35	2.00









==> data/bw_read.dat <==
#	HWP+SWP	HWP	SWP	NONE
1	4.67	1.93	4.66	0.22
2	9.33	3.85	9.31	0.44
4	18.49	7.66	18.42	0.88
8	35.7	15.13	35.68	1.75
16	66.16	29.5	66.12	3.46
24	91.25	43.03	91.27	5.18
32	112.33	55.12	112.06	6.86
40	134.3	67.74	132.03	8.46
48	150.54	77.56	148.27	10.07
60	160.29	92.03	158.79	12.43
120	160.89	123.06	158.51	24.15
180	160.04	137.21	154.62	35.03
240	164.25	140.89	160.77	45.67



==> data/bw_write.dat <==
#	HWP+SWP	HWP	SWP	NONE	
1	3.46	1.89	3.45	0.22	4.87
2	6.87	3.79	6.85	0.44	9.91
4	13.46	7.49	13.43	0.87	19.69
8	25.15	14.55	25.16	1.73	39.3
16	41.23	27.2	41.29	3.4	51.65
24	47.07	33.6	46.71	5.01	73.78
32	50.13	39.57	50.14	6.62	91.04
40	50.61	36.81	50.81	8.09	98.68
48	52.73	37.97	53.02	9.54	112.09
60	55.42	37.93	55.14	11.71	119.35
120	68.62	66.55	68	21.16	119.54
180	74.41	72.04	74.06	29.04	118.52
240	76.37	74.48	76.41	33.65	117.89



==> data/cache_read.dat <==
#	1t	2t	3t	4t
1	2.56	4.5	4.76	5.09
2	4.36	7.39	7.54	8.1
3	5.76	9.06	9.14	9.23
4	6.78	12.38	13.35	14.01
5	7.71	13.4	14.57	15.17
6	8.43	14.33	15.31	15.49
7	9.03	14.84	15.15	15.62
8	9.54	17.28	17.85	17.63
9	9.98	17.58	17.63	15.79
10	10.36	17.9	17.55	14.63
11	10.69	18.12	17.23	13.83
12	10.99	19.83	16.74	13.05
13	11.25	19.36	15.58	12.59
14	11.48	19.5	14.92	12.61
15	11.69	19.33	14.46	12.57
16	11.89	18.2	14.04	12.11
17	12.06	17.1	13.61	12.11
18	12.22	16.42	13.35	12.28
19	12.36	16.09	13.2	12.39
20	12.5	14.96	13.1	12.04
21	12.62	14.69	12.99	12.08
22	12.74	14.58	12.96	12.23
23	12.85	14.58	12.97	12.32
24	12.94	14.13	13.1	12.11
25	13.04	14.07	13.03	12.14
26	13.12	14.08	13.02	12.26
27	13.2	14.13	13.07	12.38
28	13.28	13.78	13.17	12.15
29	13.35	13.72	13.13	12.17
30	13.42	13.73	13.12	12.25
31	13.29	13.75	13.15	12.34
32	12.91	13.49	13.21	12.2
33	12.64	13.52	13.19	12.24
34	12.82	13.58	13.19	12.31
35	12.75	13.7	13.21	12.39
36	12.72	13.52	13.26	12.22
37	12.71	13.56	13.26	12.24
38	12.76	13.64	13.26	12.28
39	12.79	13.75	13.27	12.34
40	12.77	13.59	13.29	12.24
41	12.75	13.62	13.31	12.26
42	12.82	13.69	13.31	12.29
43	12.83	13.8	13.32	12.35
44	12.87	13.64	13.31	12.24
45	12.92	13.68	13.34	12.26
46	13.09	13.74	13.35	12.29
47	13.02	13.84	13.36	12.35
48	13.06	13.69	13.33	12.25



==> data/cache_rw.dat <==
#	1t	2t	3t	4t
1	8.950048	14.43185	16.384389	19.110776
2	10.30065	16.454558	18.947658	22.207652
3	10.864091	17.055282	18.722604	18.45626
4	11.158623	17.64649	19.938582	22.299116
5	11.2796	17.91464	18.729807	17.324524
6	11.419565	18.019672	17.167719	14.466468
7	11.520204	18.151874	15.973701	12.98134
8	11.643217	16.048572	14.781168	12.30776
9	11.707674	15.008442	13.901763	12.331224
10	11.749716	14.466318	13.302849	12.348356
11	11.786786	13.508704	12.932079	12.403976
12	11.809516	14.494178	12.626472	12.372328
13	11.844714	13.442988	12.626742	12.382532
14	11.867534	12.606554	12.636522	12.3931
15	11.885734	12.643274	12.695787	12.426612
16	11.694637	12.602014	12.661749	12.408868
17	11.794102	12.618348	12.659121	12.413276
18	11.810273	12.61663	12.667926	12.419916
19	11.825986	12.62091	12.715599	12.444316
20	11.77607	12.607098	12.689532	12.428756
21	11.818835	12.638664	12.684429	12.430844
22	11.825384	12.615544	12.68961	12.43406
23	11.830267	12.63752	12.730308	12.455052
24	11.845755	12.627548	12.705504	12.43868



==> data/cache_saxpy1.dat <==
#	1T	2T	3T	4T
1	28.037383	45.9880265	33.272742	28.498247
2	31.027796	51.593822	32.116234	25.9596255
3	32.7831535	52.169188	33.7396805	26.9683915
4	33.7404445	53.1929885	36.513515	27.432884
5	34.339677	35.5898395	24.493131	11.1270805
6	34.7511315	31.294002	9.598183	10.8873615
7	35.051116	10.8252555	8.5218995	10.619366
8	35.269805	7.8066395	8.06435	10.138313
9	20.1634025	6.409439	8.129813	10.3184825
10	9.8876375	6.128292	8.1449755	10.411133
11	7.0268165	5.942065	8.109801	10.3586935
12	4.9032545	5.8209675	7.9256	10.1968525
13	4.237475	5.8151045	8.0836195	10.2893515
14	3.899191	5.8176025	8.159335	10.4030735
15	3.596305	5.839369	8.140637	10.3623285
16	3.4690305	5.845494	8.025449	10.176234
17	3.405844	5.8430955	8.1402975	10.3060245
18	3.2742835	5.8452925	8.146625	10.3384545
19	3.1636405	5.842886	8.1492485	10.4812265
20	3.0065815	5.848728	8.069384	10.140704
21	3.005295	5.846834	8.036184	9.4123765
22	3.0073565	5.849006	8.1054735	9.365478
23	3.0092115	5.85051	8.1480775	9.4309075
24	3.0081545	5.850812	8.043876	9.3988705
25	3.008842	5.8538515	8.0510285	9.156188
26	3.009858	5.8525465	8.0375525	9.0663105
27	3.0095895	5.851478	8.0022365	9.161115
28	3.0098595	5.855476	7.723435	8.505589
29	3.010358	5.852453	7.60798	8.2542915
30	3.0110055	5.8549675	7.6265355	8.2422015
31	3.010473	5.8497525	7.622747	8.2443805
32	3.0113515	5.835373	7.467371	8.187292



==> data/cache_saxpy2.dat <==
#	1T	2T	3T	4T
1	28.520499	46.4563415	57.681033	69.414353
2	31.331593	49.753822	61.1616825	58.1686065
3	33.01238	53.363866	66.3442075	64.157977
4	33.919265	54.8532725	68.8504745	64.1316475
5	34.49267	54.540274	44.5815045	27.9752895
6	34.883721	46.702669	38.464964	20.728745
7	35.162995	44.289338	38.2572105	17.3484295
8	35.3786625	44.8520565	37.472123	15.8682675
9	35.417465	37.1174115	15.77875	15.880822
10	35.679774	13.388867	12.8434395	15.8856245
11	35.791757	15.740265	12.5076005	15.8735535
12	35.647985	10.8602905	12.295357	15.8569025
13	35.60022	9.4688275	12.330264	15.8671705
14	32.238719	8.9376855	12.3338445	15.8760165
15	31.164111	8.8071795	12.2979875	15.8971985
16	29.65023	8.529878	12.363903	15.88767
17	12.468393	8.537954	12.383824	15.8615625
18	8.5786665	8.530607	12.2999315	15.879411
19	6.6801275	8.544346	12.362113	15.925576
20	5.765731	8.513129	12.3495335	15.908328
21	5.4291665	8.544165	12.3712405	15.8644045
22	5.220129	8.5421695	12.342264	15.874782
23	5.060518	8.5572445	12.390897	15.9275845
24	4.954434	8.5278535	12.3761845	15.7889185
25	4.952589	8.5299365	12.332716	15.7811965
26	4.9389865	8.5611535	12.3339885	15.2468645
27	4.9261085	8.561279	12.3418845	14.4028765
28	4.918879	8.479268	12.3687685	14.334357
29	4.682762	8.54107	12.339046	13.6733855
30	4.5278675	8.567986	12.354435	13.514632
31	4.3882865	8.567542	12.3573205	13.5508585
32	4.3020995	8.54796	12.3567875	13.475065



==> data/cache_scale1.dat <==
#	1T	2T	3T	4T
1	25.869038	41.720991	57.0918875	60.3904455
2	29.913533	49.411312	66.4248295	52.309856
3	32.443393	53.4753185	72.4801825	57.4208695
4	33.862434	55.749129	68.0319085	59.8588215
5	34.775049	57.0511695	42.43607	36.1221355
6	35.411287	44.980793	36.0078775	14.4332595
7	35.88306	46.110683	35.860165	12.0410715
8	35.8902255	46.1324625	35.575412	11.1437745
9	36.52968	36.9432065	10.4953085	11.160574
10	36.760482	36.374017	9.021457	11.1915515
11	36.947623	31.5638515	8.761159	11.163091
12	37.1032415	7.183039	8.6334175	11.159101
13	37.2242855	6.595095	8.6425395	11.1790775
14	31.7490255	6.3436775	8.653189	11.1848115
15	30.804775	6.157083	8.6617435	11.1921565
16	28.6569855	5.8636755	8.649038	11.1958145
17	8.871294	5.8661305	8.6548415	11.1702875
18	5.995692	5.8648055	8.6789045	11.2020305
19	4.6082605	5.8532065	8.6739435	11.177602
20	4.030493	5.850185	8.6730415	11.1464905
21	3.7472735	5.8574285	8.6837515	11.1959215
22	3.5990625	5.8715595	8.6895335	11.201478
23	3.479124	5.873774	8.679621	11.1812905
24	3.4225665	5.872828	8.6743085	11.1902585
25	3.439011	5.877955	8.681979	11.1724625
26	3.4243985	5.8784045	8.6790105	11.179818
27	3.41762	5.879111	8.6900115	11.1892935
28	3.3935855	5.8802005	8.6916875	10.827461
29	3.202236	5.8814395	8.687688	10.492638
30	3.0977035	5.8829025	8.668936	10.442033
31	3.003117	5.884167	8.693622	10.4781735
32	2.965022	5.8836205	8.6842975	10.132406



==> data/cache_scale2.dat <==
#	1T	2T	3T	4T
1	25.910931	42.14686	58.006063	70.6795275
2	29.920524	48.292777	66.712995	83.2385
3	32.4379125	52.617155	72.617247	91.581207
4	33.844527	54.8885105	75.6204665	95.7994205
5	34.775049	55.934277	78.188682	93.604911
6	35.411287	57.754301	79.256966	76.890711
7	35.885934	58.5086185	80.193901	78.7104325
8	36.245222	59.187332	81.291347	78.479483
9	36.527364	59.648977	60.1598005	53.9558495
10	36.7562605	59.7935475	51.217888	47.5562455
11	36.945684	60.6086945	51.524763	44.5048825
12	37.115794	60.34784	50.096228	43.833132
13	37.083967	60.251173	47.333601	39.794134
14	37.373822	52.6518745	42.697293	21.7999595
15	37.475114	49.4696335	40.6468545	21.1710225
16	37.3232445	48.4757355	39.5045285	20.5315545
17	37.644454	41.18638	29.7627495	20.6173855
18	37.487813	39.610769	17.041511	20.5771245
19	37.781575	38.803354	16.5853475	20.6129675
20	37.7649145	38.4234395	15.9202695	20.632599
21	37.714701	38.2987875	15.89257	20.640653
22	37.881101	35.0307755	15.941192	20.598272
23	37.900214	26.3045475	15.9410085	20.6463225
24	37.950416	25.483477	15.964369	20.668151
25	37.9191855	12.5570015	15.946632	20.6675625
26	37.9795955	12.2318765	15.9361025	20.6786425
27	38.0667715	12.259755	15.928519	20.669115
28	38.147139	11.9928795	15.9077285	20.650455
29	36.3295315	11.853873	15.90312	20.690271
30	33.8451705	11.5806205	15.9120885	20.7086795
31	32.4912745	11.30282	15.934255	20.6777425
32	32.789571	11.2384215	15.8776645	20.7277085



==> data/core_mem_distribution.dat <==
#	compact	scatter	random
#2	8.842046	8.752453	8.890752
#4	17.212438	17.276246	17.331047
#8	33.439845	33.408238	34.314194
#16	58.05024	59.605557	59.764947
#	compact	scatter	random
#2	9.461953	9.499176	9.615707
#4	18.593834	18.792863	18.661339
#8	36.458893	36.713882	37.80764
#16	58.994107	69.273523	68.836947
#	compact	scatter	random
2	9.342537	9.3531	9.313473
4	18.346181	18.530416	18.444203
8	35.859786	36.228689	36.356185
16	66.856414	64.835974	68.39803





==> data/interco_same.dat <==
#	128	256	512	1024	6
1	4.66	4.67	4.67	4.67	4.66
2	4.61	4.61	4.62	4.61	4.66
4	2.83	3.01	3.23	4.08	4.66
8	1.94	2.34	2.52	3.3	4.66
16	1.42	1.84	2.21	2.57	4.66
24	1.5	1.8	1.89	2.15	4.66
32	1.58	1.74	1.91	2.14	4.66
40	1.5	1.73	1.89	2.02	4.66
48	1.54	1.72	1.9	2	4.66
60	1.52	1.68	1.85	2.03	4.66
120	1.32	1.26	1.39	1.43	4.66
180	1.48	1.41	1.32	1.28	4.66
240	1.38	1.04	1.08	0.94	4.66



==> data/latency.dat <==
#	modified	exclusive	shared
Core1	248	248	247
Core2	249	248	246
Core4	247	248	247
Core8	249	247	246
Core16	244	244	243
Core32	246	245	242
Core44	249	249	246
Core52	251	251	249
Core56	250	250	249
Core58	249	249	247



==> data/latency_e.dat <==
#	Core 0	Core 1	Core 2	Core 4	Core 8	Core 16	Core 32	Core 44	Core 52	Core 56	Core 58
16000	6	240	240	240	234	237	245	253	249	238	239
16687	5	242	251	243	248	241	243	250	249	251	251
17402	5	244	249	252	245	240	246	249	248	251	251
18149	5	252	251	243	254	246	247	247	253	251	249
18928	5	244	252	245	250	242	243	250	252	254	251
19740	5	247	246	249	247	247	238	250	252	250	247
20587	5	250	252	250	249	250	253	253	253	257	251
21470	5	252	254	253	254	240	256	251	256	253	251
22391	5	254	255	244	248	252	254	255	258	253	251
23352	5	254	252	253	249	251	253	256	257	254	254
24354	5	252	253	254	249	253	252	255	257	251	250
25398	4	249	257	250	256	244	253	255	256	257	257
26488	4	257	253	252	256	252	251	252	262	254	256
27625	4	253	252	256	254	250	253	254	259	257	258
28810	4	255	255	252	254	252	254	256	258	256	256
30046	4	257	253	255	254	251	247	256	257	256	253
31335	4	251	255	254	253	248	253	254	257	255	257
32679	5	254	250	254	253	250	252	254	258	252	252
34081	25	248	247	243	246	243	243	250	250	248	251
35544	25	249	249	247	248	243	242	247	249	249	247
37069	25	247	245	250	243	242	245	247	252	251	247
38659	25	243	248	248	246	244	244	246	251	250	247
40318	25	247	243	245	246	245	241	248	251	249	247
42047	24	248	248	248	247	239	246	249	253	249	248
43851	24	247	250	247	242	244	244	245	249	245	248
45733	24	244	248	248	248	243	244	248	250	249	246
47695	24	248	248	248	248	242	244	250	251	250	248
49741	24	245	243	238	238	237	240	241	240	245	244
51875	24	240	241	243	240	231	234	240	245	240	241
54101	24	238	238	241	242	232	236	244	235	246	243
56422	24	240	242	240	235	240	237	237	245	239	245
58843	24	244	241	239	239	236	235	242	239	244	238
61367	24	240	241	238	241	236	239	240	245	241	242
64000	24	237	241	236	240	239	235	246	244	243	242
66746	24	241	244	238	239	238	239	242	247	244	243
69610	24	242	239	239	243	237	240	240	244	242	243
72596	24	245	243	243	244	239	237	241	245	241	241
75711	24	246	244	239	243	242	241	245	246	247	245
78959	24	246	243	245	245	241	242	245	247	247	246
82347	24	249	248	247	246	244	243	248	252	249	248
85880	24	247	248	248	245	244	245	248	251	251	248
89564	24	249	248	249	246	244	245	247	251	249	246
93407	24	246	248	248	247	245	245	248	252	250	250
97414	24	249	249	248	247	244	245	249	250	249	249
101594	24	247	249	248	248	245	245	249	252	250	249
105952	24	248	248	247	247	245	246	250	252	250	250
110498	24	249	250	249	248	245	243	249	252	251	250
115239	24	249	250	250	248	246	247	249	251	251	250
120183	24	249	250	249	248	245	245	249	252	250	249
125339	24	249	250	249	248	246	247	250	252	251	250
130717	24	250	250	249	248	246	246	249	251	251	250



==> data/latency_m.dat <==
#	Core 0	Core 1	Core 2	Core 4	Core 8	Core 16	Core 32	Core 44	Core 52	Core 56	Core 58
16000	6	228	254	234	243	240	245	251	253	251	239
16687	5	249	247	251	239	252	246	250	253	252	252
17402	5	243	246	248	251	244	239	252	253	249	244
18149	5	250	250	243	256	242	246	250	246	247	253
18928	5	249	252	247	249	243	246	246	251	249	249
19740	5	247	242	250	249	247	249	251	253	246	246
20587	5	250	253	247	255	249	250	252	255	251	256
21470	5	253	251	245	247	253	249	255	258	253	251
22391	5	252	254	253	250	249	253	258	258	247	254
23352	5	247	249	250	252	249	253	258	257	252	251
24354	5	253	252	254	252	248	254	255	259	255	249
25398	4	256	258	252	257	252	254	254	257	258	256
26488	4	256	253	253	254	254	249	251	249	254	259
27625	4	253	256	253	252	253	252	255	256	257	257
28810	4	253	255	252	253	247	249	258	256	252	255
30046	4	253	255	251	251	252	250	256	255	254	254
31335	6	249	250	254	251	248	252	255	255	256	253
32679	6	253	254	243	253	251	255	254	253	259	255
34081	25	249	245	246	243	243	244	246	251	251	249
35544	25	247	248	247	242	245	247	246	251	249	247
37069	25	246	245	247	247	244	245	251	250	248	249
38659	25	248	247	245	245	244	247	248	249	249	247
40318	25	248	248	243	247	243	244	248	246	248	250
42047	24	250	247	246	248	244	244	249	250	250	247
43851	24	247	249	247	248	244	246	250	251	250	250
45733	25	251	249	245	249	242	244	248	249	248	247
47695	24	248	249	248	246	245	247	248	253	249	250
49741	24	235	240	244	239	239	239	241	246	236	244
51875	24	242	238	241	242	236	237	243	245	244	244
54101	24	237	240	245	238	240	238	241	236	239	246
56422	24	240	241	242	239	235	238	239	243	245	245
58843	24	245	238	243	241	240	240	244	242	243	246
61367	24	243	238	240	237	239	239	241	244	243	239
64000	24	240	237	239	240	238	240	240	243	239	243
66746	24	242	241	243	241	237	238	244	244	245	240
69610	24	244	243	240	239	242	237	242	246	242	243
72596	24	244	244	241	244	236	240	240	246	244	242
75711	24	247	245	243	241	240	243	247	249	247	248
78959	24	246	246	246	244	242	244	247	246	248	247
82347	24	247	249	249	248	245	245	247	251	250	250
85880	24	247	248	249	249	243	244	246	251	248	250
89564	24	247	249	251	249	243	245	248	251	249	248
93407	24	248	249	250	249	245	245	248	250	250	249
97414	24	248	249	249	250	244	246	250	252	251	249
101594	24	249	249	249	250	245	246	248	251	251	250
105952	24	249	248	249	249	245	246	249	252	251	249
110498	24	248	250	250	249	246	245	250	252	250	250
115239	24	250	249	249	250	245	246	250	252	251	250
120183	24	250	250	250	249	245	246	249	252	250	250
125339	24	250	250	255	251	246	246	250	251	251	249
130717	24	249	250	254	250	245	246	250	252	251	250



==> data/latency_s.dat <==
#	core0	core1	core2	core4	core8	core16	core32
	core0	core1	core2	core4	core8	core16	core32	core41	core53
16000	7	249	255	252	254	244	241	246	269
16686.5	5	252	261	243	254	252	237	249	266
17402.4	5	257	260	250	254	252	237	248	271
18149	5	257	259	242	253	248	240	247	263
18927.7	5	250	259	248	254	248	240	247	265
19739.7	5	253	260	248	256	250	234	248	267
20586.6	5	263	265	258	260	248	237	256	271
21469.9	5	259	264	255	254	250	244	256	270
22391	5	259	266	258	257	250	239	253	275
23351.7	5	267	255	249	247	251	246	253	270
24353.6	5	262	261	254	258	249	244	257	270
25398.4	4	265	266	259	254	248	237	255	270
26488.1	4	268	266	256	265	250	244	256	270
27624.5	4	267	261	256	265	250	239	255	270
28809.7	4	267	263	257	259	255	242	258	274
30045.8	4	270	260	253	257	256	239	252	271
31334.9	4	268	267	259	261	255	244	257	269
32679.3	6	268	264	259	262	252	244	259	269
34081.3	25	265	264	258	265	256	243	260	265
35543.5	25	262	265	262	266	256	245	257	272
37068.5	25	261	264	262	265	252	238	258	269
38658.9	25	265	262	263	258	252	242	261	269
40317.5	25	266	265	263	265	255	242	260	264
42047.2	24	267	267	260	265	251	240	261	268
43851.2	24	264	267	262	262	254	245	260	267
45732.6	24	265	264	260	259	252	242	260	268
47694.7	24	265	265	259	264	251	242	257	268
49741	24	261	256	257	254	241	238	247	263
51875.1	24	259	255	253	255	243	239	251	260
54100.7	24	262	256	260	257	247	232	254	259
56421.8	24	260	257	254	252	244	238	253	261
58842.6	24	257	258	257	258	242	234	249	262
61367.1	24	257	261	260	256	247	234	248	260
64000	24	259	253	257	257	248	234	247	265
66745.8	24	261	256	254	256	244	238	253	264
69609.5	24	263	257	257	253	243	239	253	263
72596	24	262	257	259	258	246	233	250	263
75710.6	24	265	261	260	261	247	240	256	268
78958.9	24	267	263	259	260	250	241	253	266
82346.6	24	269	265	262	263	249	243	258	270
85879.5	24	269	266	258	263	250	243	258	268
89564.1	24	269	265	261	262	251	244	258	269
93406.7	24	269	264	264	263	250	244	259	270
97414.2	24	268	265	264	263	252	244	258	271
101594	24	270	266	265	264	251	244	259	271
105952	24	270	266	265	263	251	244	260	271
110498	24	269	266	263	264	252	245	258	271
115239	24	270	267	265	264	251	244	259	271
120183	24	270	266	266	264	251	249	260	273
125339	24	269	268	265	263	251	250	260	272
130717	24	269	267	266	263	251	254	259	273
136325	24	268	266	266	264	252	257	260	273




==> data/offload_bw_rcv.dat <==
1	0.452102	0.687195	0.818089	0.818089	0.858993	0.2	4KB
2	0.545393	0.904204	0.904204	1.010581	1.041204	0.2	8KB
3	0.780903	1.636178	1.636178	1.636178	1.857283	0.2	16KB
4	1.360782	2.49889	2.545166	2.748779	2.987803	0.2	32KB
5	2.329474	3.665039	3.817749	3.87152	4.102655	0.2	64KB
6	4.363141	4.865096	4.865096	5.043631	5.23577	0.2	128KB
7	4.678773	5.696951	5.817522	5.817522	5.975607	0.2	256KB
8	5.043631	6.319032	6.319032	6.392509	6.467715	0.2	512KB
9	5.667586	6.603673	6.633554	6.643575	6.724842	0.2	1MB
10	3.627255	6.534987	6.593773	6.613604	6.74547	0.2	2MB
11	6.413484	6.763624	6.787109	6.808122	6.863904	0.2	4MB
12	1.730748	6.764924	6.804172	6.841216	6.89349	0.2	8MB
13	6.517435	6.83971975	6.878665	6.896192	6.93835	0.2	16MB
14	0.54175	1.21052825	1.8059835	3.47307525	6.942799	0.2	32MB
15	0.400863	1.095438	1.4299325	2.14703725	6.803514	0.2	64MB
16	0.401555	0.9311095	1.172372	1.8332675	6.964703	0.2	128MB
17	0.390279	0.61466425	0.7842775	1.41339775	6.975793	0.2	256MB
18	0.381134	0.5105765	0.571425	0.64096125	6.938649	0.2	512MB



==> data/offload_bw_snd.dat <==
1	0.24197	0.687195	0.818089	0.818089	0.858993	0.2	4KB
2	0.45813	0.904204	0.904204	0.928642	1.041204	0.2	8KB
3	0.858993	1.493902	1.493902	1.493902	1.676085	0.2	16KB
4	1.416896	2.329474	2.369637	2.49889	2.545166	0.2	32KB
5	2.329474	3.435974	3.435974	3.479467	3.665039	0.2	64KB
6	2.848476	4.506195	4.506195	4.543436	4.698768	0.2	128KB
7	4.164817	5.337435	5.363471	5.443127	5.470207	0.2	256KB
8	4.986447	5.959413	5.959413	5.959413	6.041273	0.2	512KB
9	5.696951	6.273961	6.273961	6.282924	6.319032	0.2	1MB
10	5.790713	6.260564	6.296416	6.314496	6.429893	0.2	2MB
11	6.035055	6.444024	6.462963	6.472475	6.522872	0.2	4MB
12	6.231734	6.497576	6.532561	6.537416	6.548366	0.2	8MB
13	6.371672	6.535594	6.558742	6.582054	6.605533	0.2	16MB
14	6.404728	6.450226	6.463854	6.4680125	6.61578	0.2	32MB
15	6.477092	6.546691	6.55233	6.55752	6.604603	0.2	64MB
16	6.545245	6.597096	6.60166	6.605223	6.640518	0.2	128MB
17	6.58267	6.625747	6.62836	6.63	6.646712	0.2	256MB
18	6.386689	6.59715375	6.6113805	6.613351	6.619553	0.2	512MB



==> data/prefetch_stanza.dat <==

#log2	Xeon Phi		Normalized
3	0.092		1.22
4	0.128		1.5985
5	0.234		1.893
6	0.422		2.1265
7	0.692		2.8525
8	1.148		3.5955
9	2.014		4.373
10	2.793		4.614
11	3.581		4.7465
12	3.996		4.785
13	4.287		4.796
14	4.476		4.8155
15	4.549		4.827
16	4.627		4.8275
17	4.677		4.826
18	4.701		4.825
19	4.719		4.8265
20	4.725		4.828
21	4.724		4.8275
22	4.726		4.819
23	4.721		4.8065
24	4.72		4.828



==> data/stride_tot.dat <==
#	16384	32768	65536	131072	262144	524288	1048576	2097152
#8	2.74112	2.76544	5.13728	5.13536	5.14048	5.68128	6.36544	6.38592
#16	2.85824	2.79296	7.57504	7.5776	7.58528	8.69888	9.86304	9.90272
#32	2.74176	2.7424	12.38144	12.51392	12.5312	14.76544	17.2896	17.49632
#64	2.7424	2.82688	21.2256	21.1072	21.23776	26.69056	31.69472	31.81888
#128	2.74112	2.74304	22.00832	21.99872	22.09088	41.0336	63.62816	63.85216
#256	2.74112	3.02656	22.08576	21.99168	22.24256	134.55552	268.67712	268.20544
#512	2.74176	2.74112	22.07168	21.9712	22.09984	137.28448	273.29472	273.0464
#1024	2.74112	2.74176	22.07488	22.01344	21.99744	140.49408	278.77824	279.53856
#2048	2.97152	2.74176	22.07104	21.99616	22.00384	147.44	289.98144	291.408
#4096	2.74112	2.74112	22.07296	21.99616	22	161.65376	305.9616	309.03232
#8192	2.84096	2.74176	2.848	21.96416	22.00576	81.93728	180.39488	309.04832
#16384	?	2.74112	2.74176	2.74112	21.97184	47.76512	91.65312	192.45504
#32768	?	?	2.7424	2.74112	2.74112	47.75808	47.75808	81.696
#65536	?	?	?	2.74112	2.7424	29.392	47.60448	47.60768
#131072	?	?	?	?	2.74176	2.74176	29.31008	47.76064
#262144	?	?	?	?	?	2.74112	2.74176	29.504
#524288	?	?	?	?	?	?	2.74112	2.74112

#	16384	32768	65536	131072	262144	524288	1048576	2097152	4194304	8388608
8B	2.8704	2.907648	5.377536	5.456896	5.411392	25.130816	38.503872	38.942976	39.095744	39.058112
16B	2.867008	2.918912	8.017472	7.996288	8.0192	47.476736	74.340224	75.252928	75.2048	75.15136
32B	2.867072	2.939072	12.984448	12.99488	12.94624	91.741184	145.641472	147.475072	147.374976	147.223936
64B	2.869568	2.940224	22.028736	22.034176	22.057664	179.447232	287.507456	291.177472	290.749056	290.678336
128B	2.869888	2.874368	22.982592	22.9776	23.004224	180.478528	289.008192	291.88192	291.0768	290.906688
256B	2.871744	2.867072	22.985408	22.980992	22.997504	182.163584	291.13216	293.408512	292.330048	292.151616
512B	2.867136	2.867456	22.978624	22.992896	22.998976	185.010496	295.9392	296.964736	295.339776	295.15008
1KB	2.866752	2.867328	23.004864	22.9808	22.996992	192.239232	305.659968	304.67232	302.186368	302.134528
2KB	2.870464	2.86976	22.990144	22.98144	22.984832	203.608832	320.294464	314.5824	309.47232	309.691072
4KB	2.868736	2.8672	22.989696	22.978496	23.0016	221.333056	336.549504	327.780544	321.68608	322.49024
8KB	2.869632	2.870208	2.866944	22.976704	22.998144	49.756352	173.885312	290.1024	302.658752	320.618944
16KB	2.868352	2.944512	2.870592	2.871808	22.986304	49.752768	48.490944	213.470528	264.424	303.527168
32KB	?	2.86944	2.867264	2.867136	2.867072	49.76544	48.916608	197.58336	259.8448	257.32224
64KB	?	?	2.869952	2.8672	2.869248	30.635712	49.76384	167.79168	245.255936	249.452416
128KB	?	?	?	2.867328	2.86688	2.869248	30.637888	36.378944	245.313408	245.949888
256KB	?	?	?	?	2.867008	2.868864	2.867008	2.867008	225.238592	251.769344
512KB	?	?	?	?	?	2.866624	2.871872	2.867712	2.867136	240.831872
1MB	?	?	?	?	?	?	2.87424	2.867136	2.868608	237.996288



==> data/thread_core_distribution.dat <==
#	same	separate
#1	4.489068	4.489068
#2	4.617484	8.932166
#3	4.67836	13.279249
#4	4.658098	17.588491
#	same	separate
#1	4.778015	4.778015
#2	4.845467	9.506388
#3	4.834191	14.093669
#4	4.849254	18.631001

#	same	separate
1	4.67	4.67
2	4.71	9.33
3	4.72	13.88
4	4.71	18.40



